Intel Optane DCPMM and Serverless Computing

This report describes 1) how we use Intel's Optane DCPMM in the memory Mode. We investigate the the scalability of applications on a single Optane machine, using Subgraph counting as memory-intensive graph problem. We test with various input graph and subtemplate sizes to determine its performance for different memory and CPU loads, as well as a comparison of performance on a single node Optane with a distributed set of nodes in a cluster using MPI. 2) We investigate the end-to-end execution delays in serverless computing and study concurrent function executions with cold starts. In future work, we will show that persistent memory machines may significantly improve concurrent function invocations in serverless computing including Amazon Lambda, Microsoft Azure Functions, Google Cloud Functions and IBM Cloud Functions (Apache OpenWhisk).

==> limitations.txt <==
\subsection{Limitations}
We can list the following limitations: 
\begin{itemize}
	\item \textbf{Number of Threads}: Since Optane machine has 48 physical cores, the number of threads in section~\ref{scalingWithMPI} and in section~\ref{optaneVsCluster} should have been 48, instead of 96. However, this should not make any difference for the results in section~\ref{scalingWithMPI} but the Cluster results could have been worse. Since for current results, it is using 96 physical cores when the number of nodes is high. Or the number of threads per node is below or equal to 12.  
	\item \textbf{Setting CPU Affinity}: We should have used CPU affinity feature to solve NUMA remote access problem. 
	\item \textbf{Serverless Tests on Optane}: We should have conducted serverless tests on Optane. 
\end{itemize}


reference a paper for bursty traffic. it should be a common phenomenon for web services. 


